The XUV-driven escape of the planets around TOI-431 & $\nu^2$ Lupi

One of the leading mechanisms invoked to explain the existence of the radius valley is atmospheric mass loss driven by X-ray and extreme-ultraviolet irradiation, with this process stripping the primordial envelopes of young, small planets to produce the observed bimodal distribution. We present an investigation into the TOI-431 and $\nu^2$ Lupi planetary systems, both of which host planets either side of the radius valley, to determine if their architectures are consistent with evolution by the XUV mechanism. With $\textit{XMM-Newton}$, we measure the current X-ray flux of each star, and see evidence for a stellar flare in the TOI-431 observations. We then simulate the evolution of all of the transiting planets across the two systems in response to the high-energy irradiation over their lifetimes. We use the measured X-ray fluxes as an anchor point for the XUV time evolution in our simulations, and employ several different models of estimating mass loss rates. While the simulations for TOI-431b encountered a problem with the initial calculated radii, we estimate a likely short ($\sim$ Myr) timespan for primordial envelope removal using reasonable assumptions for the initial planet. $\nu^2$ Lupi b is likely harder to strip, but is achieved in a moderate fraction of our simulations. None of our simulations stripped any of the lower density planets of their envelope, in line with prediction. We conclude that both systems are consistent with expectations for generation of the radius valley through XUV photoevaporation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
